A Hybrid High-Order method for the Cahn-Hilliard problem in mixed form

In this work, we develop a fully implicit Hybrid High-Order algorithm for the Cahn-Hilliard problem in mixed form. The space discretization hinges on local reconstruction operators from hybrid polynomial unknowns at elements and faces. The proposed method has several assets: (i) It supports fairly general meshes possibly containing polygonal elements and nonmatching interfaces, (ii) it allows arbitrary approximation orders, (iii) it has a moderate computational cost thanks to the possibility of locally eliminating element-based unknowns by static condensation. We perform a detailed stability and convergence study, proving optimal convergence rates in energy-like norms. Numerical validation is also provided using some of the most common tests in the literature.

==> ch_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_ch_en err_wh_en err_ch_L2 err_wh_L2
56 92 37 3.07e-02 1.79e+00 1.47e+00 2.83e-01 1.46e-01
224 352 129 1.54e-02 7.76e-01 7.32e-01 6.88e-02 3.66e-02
896 1376 481 7.68e-03 3.71e-01 3.66e-01 1.71e-02 9.18e-03
3584 5440 1857 3.84e-03 1.83e-01 1.83e-01 4.25e-03 2.30e-03
14336 21632 7297 1.92e-03 9.14e-02 9.16e-02 1.06e-03 5.74e-04


==> ch_0_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_ch_en err_wh_en err_ch_L2 err_wh_L2
16 40 25 6.25e-02 2.90e+00 2.05e+00 6.05e-01 2.99e-01
64 144 81 3.12e-02 1.16e+00 1.03e+00 1.49e-01 7.65e-02
256 544 289 1.56e-02 5.32e-01 5.16e-01 3.69e-02 1.93e-02
1024 2112 1089 7.81e-03 2.59e-01 2.58e-01 9.20e-03 4.82e-03
4096 8320 4225 3.91e-03 1.29e-01 1.29e-01 2.30e-03 1.21e-03


==> ch_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_ch_en err_wh_en err_ch_L2 err_wh_L2
22 62 41 6.30e-02 2.66e+00 1.95e+00 5.31e-01 2.67e-01
76 220 145 3.42e-02 1.15e+00 1.02e+00 1.42e-01 7.38e-02
280 824 545 1.72e-02 5.40e-01 5.24e-01 3.66e-02 1.93e-02
1072 3184 2113 8.59e-03 2.66e-01 2.64e-01 9.29e-03 4.94e-03
4192 12512 8321 4.30e-03 1.33e-01 1.33e-01 2.34e-03 1.25e-03


==> ch_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_ch_en err_wh_en err_ch_L2 err_wh_L2
56 92 37 3.07e-02 2.38e-01 2.32e-01 1.40e-02 1.25e-02
224 352 129 1.54e-02 5.77e-02 5.77e-02 1.58e-03 1.54e-03
896 1376 481 7.68e-03 1.43e-02 1.45e-02 1.92e-04 1.93e-04
3584 5440 1857 3.84e-03 3.57e-03 3.62e-03 2.38e-05 2.41e-05


==> ch_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_ch_en err_wh_en err_ch_L2 err_wh_L2
16 40 25 6.25e-02 5.66e-01 5.21e-01 4.88e-02 3.57e-02
64 144 81 3.12e-02 1.37e-01 1.37e-01 4.51e-03 4.08e-03
256 544 289 1.56e-02 3.43e-02 3.47e-02 4.92e-04 4.89e-04
1024 2112 1089 7.81e-03 8.58e-03 8.71e-03 5.89e-05 6.04e-05


==> ch_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_ch_en err_wh_en err_ch_L2 err_wh_L2
22 62 41 6.30e-02 5.68e-01 5.05e-01 5.25e-02 3.94e-02
76 220 145 3.42e-02 1.42e-01 1.37e-01 6.33e-03 5.75e-03
280 824 545 1.72e-02 3.56e-02 3.53e-02 7.84e-04 7.65e-04
1072 3184 2113 8.59e-03 8.94e-03 8.95e-03 9.84e-05 9.81e-05


==> ch_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_ch_en err_wh_en err_ch_L2 err_wh_L2
56 92 37 3.07e-02 2.23e-02 2.18e-02 1.10e-03 1.05e-03
224 352 129 1.54e-02 2.72e-03 2.91e-03 6.61e-05 7.06e-05
896 1376 481 7.68e-03 3.38e-04 3.65e-04 4.09e-06 4.42e-06


==> ch_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_ch_en err_wh_en err_ch_L2 err_wh_L2
16 40 25 6.25e-02 8.77e-02 8.59e-02 5.55e-03 5.28e-03
64 144 81 3.12e-02 1.07e-02 1.12e-02 3.26e-04 3.43e-04
256 544 289 1.56e-02 1.32e-03 1.41e-03 2.00e-05 2.17e-05


==> ch_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_ch_en err_wh_en err_ch_L2 err_wh_L2
22 62 41 6.30e-02 6.91e-02 6.41e-02 4.44e-03 3.94e-03
76 220 145 3.42e-02 9.49e-03 9.44e-03 3.04e-04 2.99e-04
280 824 545 1.72e-02 1.25e-03 1.30e-03 2.03e-05 2.12e-05

